Experimental Demonstration of Geometrically-Shaped Constellations Tailored to the Nonlinear Fibre Channel

A geometrically-shaped 256-QAM constellation, tailored to the nonlinear optical fibre channel, is experimentally demonstrated. The proposed constellation outperforms both uniform and AWGN-tailored 256-QAM, as it is designed to optimise the trade-off between shaping gain, nonlinearity and transceiver impairments.

==> data/constellation18dBSNR.txt <==
uniI,uniQ,linI,linQ,nlinI,nlinQ
-1.15044748327106,1.15044748327106,-1.31770868403601,1.31770868403601,-1.27106586973965,1.27106586973965
-1.15044748327106,0.997054485501582,-1.31770868403601,1.00513462865963,-1.27106586973965,0.997380202786693
-1.15044748327106,0.690268489962633,-1.31770868403601,0.604859612860003,-1.27106586973965,0.631443488096774
-1.15044748327106,0.843661487732108,-1.31770868403601,0.762794192558221,-1.27106586973965,0.788079038767918
-1.15044748327106,0.076696498884737,-1.31770868403601,0.101775226728054,-1.27106586973965,0.0858947863492635
-1.15044748327106,0.230089496654211,-1.31770868403601,0.135152541258474,-1.27106586973965,0.176487721569598
-1.15044748327106,0.536875492193159,-1.31770868403601,0.407151155108144,-1.27106586973965,0.459471045197259
-1.15044748327106,0.383482494423685,-1.31770868403601,0.333529011520124,-1.27106586973965,0.346692030922966
-1.15044748327106,-1.15044748327106,-1.31770868403601,-1.31770868403601,-1.27106586973965,-1.27106586973965
-1.15044748327106,-0.997054485501582,-1.31770868403601,-1.00513462865963,-1.27106586973965,-0.997380202786693
-1.15044748327106,-0.690268489962633,-1.31770868403601,-0.604859612860003,-1.27106586973965,-0.631443488096774
-1.15044748327106,-0.843661487732108,-1.31770868403601,-0.762794192558221,-1.27106586973965,-0.788079038767918
-1.15044748327106,-0.076696498884737,-1.31770868403601,-0.101775226728054,-1.27106586973965,-0.0858947863492635
-1.15044748327106,-0.230089496654211,-1.31770868403601,-0.135152541258474,-1.27106586973965,-0.176487721569598
-1.15044748327106,-0.536875492193159,-1.31770868403601,-0.407151155108144,-1.27106586973965,-0.459471045197259
-1.15044748327106,-0.383482494423685,-1.31770868403601,-0.333529011520124,-1.27106586973965,-0.346692030922966
-0.997054485501582,1.15044748327106,-1.00513462865963,1.31770868403601,-0.997380202786693,1.27106586973965
-0.997054485501582,0.997054485501582,-1.00513462865963,1.00513462865963,-0.997380202786693,0.997380202786693
-0.997054485501582,0.690268489962633,-1.00513462865963,0.604859612860003,-0.997380202786693,0.631443488096774
-0.997054485501582,0.843661487732108,-1.00513462865963,0.762794192558221,-0.997380202786693,0.788079038767918
-0.997054485501582,0.076696498884737,-1.00513462865963,0.101775226728054,-0.997380202786693,0.0858947863492635
-0.997054485501582,0.230089496654211,-1.00513462865963,0.135152541258474,-0.997380202786693,0.176487721569598
-0.997054485501582,0.536875492193159,-1.00513462865963,0.407151155108144,-0.997380202786693,0.459471045197259
-0.997054485501582,0.383482494423685,-1.00513462865963,0.333529011520124,-0.997380202786693,0.346692030922966
-0.997054485501582,-1.15044748327106,-1.00513462865963,-1.31770868403601,-0.997380202786693,-1.27106586973965
-0.997054485501582,-0.997054485501582,-1.00513462865963,-1.00513462865963,-0.997380202786693,-0.997380202786693
-0.997054485501582,-0.690268489962633,-1.00513462865963,-0.604859612860003,-0.997380202786693,-0.631443488096774
-0.997054485501582,-0.843661487732108,-1.00513462865963,-0.762794192558221,-0.997380202786693,-0.788079038767918
-0.997054485501582,-0.076696498884737,-1.00513462865963,-0.101775226728054,-0.997380202786693,-0.0858947863492635
-0.997054485501582,-0.230089496654211,-1.00513462865963,-0.135152541258474,-0.997380202786693,-0.176487721569598
-0.997054485501582,-0.536875492193159,-1.00513462865963,-0.407151155108144,-0.997380202786693,-0.459471045197259
-0.997054485501582,-0.383482494423685,-1.00513462865963,-0.333529011520124,-0.997380202786693,-0.346692030922966
-0.690268489962633,1.15044748327106,-0.604859612860003,1.31770868403601,-0.631443488096774,1.27106586973965
-0.690268489962633,0.997054485501582,-0.604859612860003,1.00513462865963,-0.631443488096774,0.997380202786693
-0.690268489962633,0.690268489962633,-0.604859612860003,0.604859612860003,-0.631443488096774,0.631443488096774
-0.690268489962633,0.843661487732108,-0.604859612860003,0.762794192558221,-0.631443488096774,0.788079038767918
-0.690268489962633,0.076696498884737,-0.604859612860003,0.101775226728054,-0.631443488096774,0.0858947863492635
-0.690268489962633,0.230089496654211,-0.604859612860003,0.135152541258474,-0.631443488096774,0.176487721569598
-0.690268489962633,0.536875492193159,-0.604859612860003,0.407151155108144,-0.631443488096774,0.459471045197259
-0.690268489962633,0.383482494423685,-0.604859612860003,0.333529011520124,-0.631443488096774,0.346692030922966
-0.690268489962633,-1.15044748327106,-0.604859612860003,-1.31770868403601,-0.631443488096774,-1.27106586973965
-0.690268489962633,-0.997054485501582,-0.604859612860003,-1.00513462865963,-0.631443488096774,-0.997380202786693
-0.690268489962633,-0.690268489962633,-0.604859612860003,-0.604859612860003,-0.631443488096774,-0.631443488096774
-0.690268489962633,-0.843661487732108,-0.604859612860003,-0.762794192558221,-0.631443488096774,-0.788079038767918
-0.690268489962633,-0.076696498884737,-0.604859612860003,-0.101775226728054,-0.631443488096774,-0.0858947863492635
-0.690268489962633,-0.230089496654211,-0.604859612860003,-0.135152541258474,-0.631443488096774,-0.176487721569598
-0.690268489962633,-0.536875492193159,-0.604859612860003,-0.407151155108144,-0.631443488096774,-0.459471045197259
-0.690268489962633,-0.383482494423685,-0.604859612860003,-0.333529011520124,-0.631443488096774,-0.346692030922966
-0.843661487732108,1.15044748327106,-0.762794192558221,1.31770868403601,-0.788079038767918,1.27106586973965
-0.843661487732108,0.997054485501582,-0.762794192558221,1.00513462865963,-0.788079038767918,0.997380202786693
-0.843661487732108,0.690268489962633,-0.762794192558221,0.604859612860003,-0.788079038767918,0.631443488096774
-0.843661487732108,0.843661487732108,-0.762794192558221,0.762794192558221,-0.788079038767918,0.788079038767918
-0.843661487732108,0.076696498884737,-0.762794192558221,0.101775226728054,-0.788079038767918,0.0858947863492635
-0.843661487732108,0.230089496654211,-0.762794192558221,0.135152541258474,-0.788079038767918,0.176487721569598
-0.843661487732108,0.536875492193159,-0.762794192558221,0.407151155108144,-0.788079038767918,0.459471045197259
-0.843661487732108,0.383482494423685,-0.762794192558221,0.333529011520124,-0.788079038767918,0.346692030922966
-0.843661487732108,-1.15044748327106,-0.762794192558221,-1.31770868403601,-0.788079038767918,-1.27106586973965
-0.843661487732108,-0.997054485501582,-0.762794192558221,-1.00513462865963,-0.788079038767918,-0.997380202786693
-0.843661487732108,-0.690268489962633,-0.762794192558221,-0.604859612860003,-0.788079038767918,-0.631443488096774
-0.843661487732108,-0.843661487732108,-0.762794192558221,-0.762794192558221,-0.788079038767918,-0.788079038767918
-0.843661487732108,-0.076696498884737,-0.762794192558221,-0.101775226728054,-0.788079038767918,-0.0858947863492635
-0.843661487732108,-0.230089496654211,-0.762794192558221,-0.135152541258474,-0.788079038767918,-0.176487721569598
-0.843661487732108,-0.536875492193159,-0.762794192558221,-0.407151155108144,-0.788079038767918,-0.459471045197259
-0.843661487732108,-0.383482494423685,-0.762794192558221,-0.333529011520124,-0.788079038767918,-0.346692030922966
-0.076696498884737,1.15044748327106,-0.101775226728054,1.31770868403601,-0.0858947863492635,1.27106586973965
-0.076696498884737,0.997054485501582,-0.101775226728054,1.00513462865963,-0.0858947863492635,0.997380202786693
-0.076696498884737,0.690268489962633,-0.101775226728054,0.604859612860003,-0.0858947863492635,0.631443488096774
-0.076696498884737,0.843661487732108,-0.101775226728054,0.762794192558221,-0.0858947863492635,0.788079038767918
-0.076696498884737,0.076696498884737,-0.101775226728054,0.101775226728054,-0.0858947863492635,0.0858947863492635
-0.076696498884737,0.230089496654211,-0.101775226728054,0.135152541258474,-0.0858947863492635,0.176487721569598
-0.076696498884737,0.536875492193159,-0.101775226728054,0.407151155108144,-0.0858947863492635,0.459471045197259
-0.076696498884737,0.383482494423685,-0.101775226728054,0.333529011520124,-0.0858947863492635,0.346692030922966
-0.076696498884737,-1.15044748327106,-0.101775226728054,-1.31770868403601,-0.0858947863492635,-1.27106586973965
-0.076696498884737,-0.997054485501582,-0.101775226728054,-1.00513462865963,-0.0858947863492635,-0.997380202786693
-0.076696498884737,-0.690268489962633,-0.101775226728054,-0.604859612860003,-0.0858947863492635,-0.631443488096774
-0.076696498884737,-0.843661487732108,-0.101775226728054,-0.762794192558221,-0.0858947863492635,-0.788079038767918
-0.076696498884737,-0.076696498884737,-0.101775226728054,-0.101775226728054,-0.0858947863492635,-0.0858947863492635
-0.076696498884737,-0.230089496654211,-0.101775226728054,-0.135152541258474,-0.0858947863492635,-0.176487721569598
-0.076696498884737,-0.536875492193159,-0.101775226728054,-0.407151155108144,-0.0858947863492635,-0.459471045197259
-0.076696498884737,-0.383482494423685,-0.101775226728054,-0.333529011520124,-0.0858947863492635,-0.346692030922966
-0.230089496654211,1.15044748327106,-0.135152541258474,1.31770868403601,-0.176487721569598,1.27106586973965
-0.230089496654211,0.997054485501582,-0.135152541258474,1.00513462865963,-0.176487721569598,0.997380202786693
-0.230089496654211,0.690268489962633,-0.135152541258474,0.604859612860003,-0.176487721569598,0.631443488096774
-0.230089496654211,0.843661487732108,-0.135152541258474,0.762794192558221,-0.176487721569598,0.788079038767918
-0.230089496654211,0.076696498884737,-0.135152541258474,0.101775226728054,-0.176487721569598,0.0858947863492635
-0.230089496654211,0.230089496654211,-0.135152541258474,0.135152541258474,-0.176487721569598,0.176487721569598
-0.230089496654211,0.536875492193159,-0.135152541258474,0.407151155108144,-0.176487721569598,0.459471045197259
-0.230089496654211,0.383482494423685,-0.135152541258474,0.333529011520124,-0.176487721569598,0.346692030922966
-0.230089496654211,-1.15044748327106,-0.135152541258474,-1.31770868403601,-0.176487721569598,-1.27106586973965
-0.230089496654211,-0.997054485501582,-0.135152541258474,-1.00513462865963,-0.176487721569598,-0.997380202786693
-0.230089496654211,-0.690268489962633,-0.135152541258474,-0.604859612860003,-0.176487721569598,-0.631443488096774
-0.230089496654211,-0.843661487732108,-0.135152541258474,-0.762794192558221,-0.176487721569598,-0.788079038767918
-0.230089496654211,-0.076696498884737,-0.135152541258474,-0.101775226728054,-0.176487721569598,-0.0858947863492635
-0.230089496654211,-0.230089496654211,-0.135152541258474,-0.135152541258474,-0.176487721569598,-0.176487721569598
-0.230089496654211,-0.536875492193159,-0.135152541258474,-0.407151155108144,-0.176487721569598,-0.459471045197259
-0.230089496654211,-0.383482494423685,-0.135152541258474,-0.333529011520124,-0.176487721569598,-0.346692030922966
-0.536875492193159,1.15044748327106,-0.407151155108144,1.31770868403601,-0.459471045197259,1.27106586973965
-0.536875492193159,0.997054485501582,-0.407151155108144,1.00513462865963,-0.459471045197259,0.997380202786693
-0.536875492193159,0.690268489962633,-0.407151155108144,0.604859612860003,-0.459471045197259,0.631443488096774
-0.536875492193159,0.843661487732108,-0.407151155108144,0.762794192558221,-0.459471045197259,0.788079038767918
-0.536875492193159,0.076696498884737,-0.407151155108144,0.101775226728054,-0.459471045197259,0.0858947863492635
-0.536875492193159,0.230089496654211,-0.407151155108144,0.135152541258474,-0.459471045197259,0.176487721569598
-0.536875492193159,0.536875492193159,-0.407151155108144,0.407151155108144,-0.459471045197259,0.459471045197259
-0.536875492193159,0.383482494423685,-0.407151155108144,0.333529011520124,-0.459471045197259,0.346692030922966
-0.536875492193159,-1.15044748327106,-0.407151155108144,-1.31770868403601,-0.459471045197259,-1.27106586973965
-0.536875492193159,-0.997054485501582,-0.407151155108144,-1.00513462865963,-0.459471045197259,-0.997380202786693
-0.536875492193159,-0.690268489962633,-0.407151155108144,-0.604859612860003,-0.459471045197259,-0.631443488096774
-0.536875492193159,-0.843661487732108,-0.407151155108144,-0.762794192558221,-0.459471045197259,-0.788079038767918
-0.536875492193159,-0.076696498884737,-0.407151155108144,-0.101775226728054,-0.459471045197259,-0.0858947863492635
-0.536875492193159,-0.230089496654211,-0.407151155108144,-0.135152541258474,-0.459471045197259,-0.176487721569598
-0.536875492193159,-0.536875492193159,-0.407151155108144,-0.407151155108144,-0.459471045197259,-0.459471045197259
-0.536875492193159,-0.383482494423685,-0.407151155108144,-0.333529011520124,-0.459471045197259,-0.346692030922966
-0.383482494423685,1.15044748327106,-0.333529011520124,1.31770868403601,-0.346692030922966,1.27106586973965
-0.383482494423685,0.997054485501582,-0.333529011520124,1.00513462865963,-0.346692030922966,0.997380202786693
-0.383482494423685,0.690268489962633,-0.333529011520124,0.604859612860003,-0.346692030922966,0.631443488096774
-0.383482494423685,0.843661487732108,-0.333529011520124,0.762794192558221,-0.346692030922966,0.788079038767918
-0.383482494423685,0.076696498884737,-0.333529011520124,0.101775226728054,-0.346692030922966,0.0858947863492635
-0.383482494423685,0.230089496654211,-0.333529011520124,0.135152541258474,-0.346692030922966,0.176487721569598
-0.383482494423685,0.536875492193159,-0.333529011520124,0.407151155108144,-0.346692030922966,0.459471045197259
-0.383482494423685,0.383482494423685,-0.333529011520124,0.333529011520124,-0.346692030922966,0.346692030922966
-0.383482494423685,-1.15044748327106,-0.333529011520124,-1.31770868403601,-0.346692030922966,-1.27106586973965
-0.383482494423685,-0.997054485501582,-0.333529011520124,-1.00513462865963,-0.346692030922966,-0.997380202786693
-0.383482494423685,-0.690268489962633,-0.333529011520124,-0.604859612860003,-0.346692030922966,-0.631443488096774
-0.383482494423685,-0.843661487732108,-0.333529011520124,-0.762794192558221,-0.346692030922966,-0.788079038767918
-0.383482494423685,-0.076696498884737,-0.333529011520124,-0.101775226728054,-0.346692030922966,-0.0858947863492635
-0.383482494423685,-0.230089496654211,-0.333529011520124,-0.135152541258474,-0.346692030922966,-0.176487721569598
-0.383482494423685,-0.536875492193159,-0.333529011520124,-0.407151155108144,-0.346692030922966,-0.459471045197259
-0.383482494423685,-0.383482494423685,-0.333529011520124,-0.333529011520124,-0.346692030922966,-0.346692030922966
1.15044748327106,1.15044748327106,1.31770868403601,1.31770868403601,1.27106586973965,1.27106586973965
1.15044748327106,0.997054485501582,1.31770868403601,1.00513462865963,1.27106586973965,0.997380202786693
1.15044748327106,0.690268489962633,1.31770868403601,0.604859612860003,1.27106586973965,0.631443488096774
1.15044748327106,0.843661487732108,1.31770868403601,0.762794192558221,1.27106586973965,0.788079038767918
1.15044748327106,0.076696498884737,1.31770868403601,0.101775226728054,1.27106586973965,0.0858947863492635
1.15044748327106,0.230089496654211,1.31770868403601,0.135152541258474,1.27106586973965,0.176487721569598
1.15044748327106,0.536875492193159,1.31770868403601,0.407151155108144,1.27106586973965,0.459471045197259
1.15044748327106,0.383482494423685,1.31770868403601,0.333529011520124,1.27106586973965,0.346692030922966
1.15044748327106,-1.15044748327106,1.31770868403601,-1.31770868403601,1.27106586973965,-1.27106586973965
1.15044748327106,-0.997054485501582,1.31770868403601,-1.00513462865963,1.27106586973965,-0.997380202786693
1.15044748327106,-0.690268489962633,1.31770868403601,-0.604859612860003,1.27106586973965,-0.631443488096774
1.15044748327106,-0.843661487732108,1.31770868403601,-0.762794192558221,1.27106586973965,-0.788079038767918
1.15044748327106,-0.076696498884737,1.31770868403601,-0.101775226728054,1.27106586973965,-0.0858947863492635
1.15044748327106,-0.230089496654211,1.31770868403601,-0.135152541258474,1.27106586973965,-0.176487721569598
1.15044748327106,-0.536875492193159,1.31770868403601,-0.407151155108144,1.27106586973965,-0.459471045197259
1.15044748327106,-0.383482494423685,1.31770868403601,-0.333529011520124,1.27106586973965,-0.346692030922966
0.997054485501582,1.15044748327106,1.00513462865963,1.31770868403601,0.997380202786693,1.27106586973965
0.997054485501582,0.997054485501582,1.00513462865963,1.00513462865963,0.997380202786693,0.997380202786693
0.997054485501582,0.690268489962633,1.00513462865963,0.604859612860003,0.997380202786693,0.631443488096774
0.997054485501582,0.843661487732108,1.00513462865963,0.762794192558221,0.997380202786693,0.788079038767918
0.997054485501582,0.076696498884737,1.00513462865963,0.101775226728054,0.997380202786693,0.0858947863492635
0.997054485501582,0.230089496654211,1.00513462865963,0.135152541258474,0.997380202786693,0.176487721569598
0.997054485501582,0.536875492193159,1.00513462865963,0.407151155108144,0.997380202786693,0.459471045197259
0.997054485501582,0.383482494423685,1.00513462865963,0.333529011520124,0.997380202786693,0.346692030922966
0.997054485501582,-1.15044748327106,1.00513462865963,-1.31770868403601,0.997380202786693,-1.27106586973965
0.997054485501582,-0.997054485501582,1.00513462865963,-1.00513462865963,0.997380202786693,-0.997380202786693
0.997054485501582,-0.690268489962633,1.00513462865963,-0.604859612860003,0.997380202786693,-0.631443488096774
0.997054485501582,-0.843661487732108,1.00513462865963,-0.762794192558221,0.997380202786693,-0.788079038767918
0.997054485501582,-0.076696498884737,1.00513462865963,-0.101775226728054,0.997380202786693,-0.0858947863492635
0.997054485501582,-0.230089496654211,1.00513462865963,-0.135152541258474,0.997380202786693,-0.176487721569598
0.997054485501582,-0.536875492193159,1.00513462865963,-0.407151155108144,0.997380202786693,-0.459471045197259
0.997054485501582,-0.383482494423685,1.00513462865963,-0.333529011520124,0.997380202786693,-0.346692030922966
0.690268489962633,1.15044748327106,0.604859612860003,1.31770868403601,0.631443488096774,1.27106586973965
0.690268489962633,0.997054485501582,0.604859612860003,1.00513462865963,0.631443488096774,0.997380202786693
0.690268489962633,0.690268489962633,0.604859612860003,0.604859612860003,0.631443488096774,0.631443488096774
0.690268489962633,0.843661487732108,0.604859612860003,0.762794192558221,0.631443488096774,0.788079038767918
0.690268489962633,0.076696498884737,0.604859612860003,0.101775226728054,0.631443488096774,0.0858947863492635
0.690268489962633,0.230089496654211,0.604859612860003,0.135152541258474,0.631443488096774,0.176487721569598
0.690268489962633,0.536875492193159,0.604859612860003,0.407151155108144,0.631443488096774,0.459471045197259
0.690268489962633,0.383482494423685,0.604859612860003,0.333529011520124,0.631443488096774,0.346692030922966
0.690268489962633,-1.15044748327106,0.604859612860003,-1.31770868403601,0.631443488096774,-1.27106586973965
0.690268489962633,-0.997054485501582,0.604859612860003,-1.00513462865963,0.631443488096774,-0.997380202786693
0.690268489962633,-0.690268489962633,0.604859612860003,-0.604859612860003,0.631443488096774,-0.631443488096774
0.690268489962633,-0.843661487732108,0.604859612860003,-0.762794192558221,0.631443488096774,-0.788079038767918
0.690268489962633,-0.076696498884737,0.604859612860003,-0.101775226728054,0.631443488096774,-0.0858947863492635
0.690268489962633,-0.230089496654211,0.604859612860003,-0.135152541258474,0.631443488096774,-0.176487721569598
0.690268489962633,-0.536875492193159,0.604859612860003,-0.407151155108144,0.631443488096774,-0.459471045197259
0.690268489962633,-0.383482494423685,0.604859612860003,-0.333529011520124,0.631443488096774,-0.346692030922966
0.843661487732108,1.15044748327106,0.762794192558221,1.31770868403601,0.788079038767918,1.27106586973965
0.843661487732108,0.997054485501582,0.762794192558221,1.00513462865963,0.788079038767918,0.997380202786693
0.843661487732108,0.690268489962633,0.762794192558221,0.604859612860003,0.788079038767918,0.631443488096774
0.843661487732108,0.843661487732108,0.762794192558221,0.762794192558221,0.788079038767918,0.788079038767918
0.843661487732108,0.076696498884737,0.762794192558221,0.101775226728054,0.788079038767918,0.0858947863492635
0.843661487732108,0.230089496654211,0.762794192558221,0.135152541258474,0.788079038767918,0.176487721569598
0.843661487732108,0.536875492193159,0.762794192558221,0.407151155108144,0.788079038767918,0.459471045197259
0.843661487732108,0.383482494423685,0.762794192558221,0.333529011520124,0.788079038767918,0.346692030922966
0.843661487732108,-1.15044748327106,0.762794192558221,-1.31770868403601,0.788079038767918,-1.27106586973965
0.843661487732108,-0.997054485501582,0.762794192558221,-1.00513462865963,0.788079038767918,-0.997380202786693
0.843661487732108,-0.690268489962633,0.762794192558221,-0.604859612860003,0.788079038767918,-0.631443488096774
0.843661487732108,-0.843661487732108,0.762794192558221,-0.762794192558221,0.788079038767918,-0.788079038767918
0.843661487732108,-0.076696498884737,0.762794192558221,-0.101775226728054,0.788079038767918,-0.0858947863492635
0.843661487732108,-0.230089496654211,0.762794192558221,-0.135152541258474,0.788079038767918,-0.176487721569598
0.843661487732108,-0.536875492193159,0.762794192558221,-0.407151155108144,0.788079038767918,-0.459471045197259
0.843661487732108,-0.383482494423685,0.762794192558221,-0.333529011520124,0.788079038767918,-0.346692030922966
0.076696498884737,1.15044748327106,0.101775226728054,1.31770868403601,0.0858947863492635,1.27106586973965
0.076696498884737,0.997054485501582,0.101775226728054,1.00513462865963,0.0858947863492635,0.997380202786693
0.076696498884737,0.690268489962633,0.101775226728054,0.604859612860003,0.0858947863492635,0.631443488096774
0.076696498884737,0.843661487732108,0.101775226728054,0.762794192558221,0.0858947863492635,0.788079038767918
0.076696498884737,0.076696498884737,0.101775226728054,0.101775226728054,0.0858947863492635,0.0858947863492635
0.076696498884737,0.230089496654211,0.101775226728054,0.135152541258474,0.0858947863492635,0.176487721569598
0.076696498884737,0.536875492193159,0.101775226728054,0.407151155108144,0.0858947863492635,0.459471045197259
0.076696498884737,0.383482494423685,0.101775226728054,0.333529011520124,0.0858947863492635,0.346692030922966
0.076696498884737,-1.15044748327106,0.101775226728054,-1.31770868403601,0.0858947863492635,-1.27106586973965
0.076696498884737,-0.997054485501582,0.101775226728054,-1.00513462865963,0.0858947863492635,-0.997380202786693
0.076696498884737,-0.690268489962633,0.101775226728054,-0.604859612860003,0.0858947863492635,-0.631443488096774
0.076696498884737,-0.843661487732108,0.101775226728054,-0.762794192558221,0.0858947863492635,-0.788079038767918
0.076696498884737,-0.076696498884737,0.101775226728054,-0.101775226728054,0.0858947863492635,-0.0858947863492635
0.076696498884737,-0.230089496654211,0.101775226728054,-0.135152541258474,0.0858947863492635,-0.176487721569598
0.076696498884737,-0.536875492193159,0.101775226728054,-0.407151155108144,0.0858947863492635,-0.459471045197259
0.076696498884737,-0.383482494423685,0.101775226728054,-0.333529011520124,0.0858947863492635,-0.346692030922966
0.230089496654211,1.15044748327106,0.135152541258474,1.31770868403601,0.176487721569598,1.27106586973965
0.230089496654211,0.997054485501582,0.135152541258474,1.00513462865963,0.176487721569598,0.997380202786693
0.230089496654211,0.690268489962633,0.135152541258474,0.604859612860003,0.176487721569598,0.631443488096774
0.230089496654211,0.843661487732108,0.135152541258474,0.762794192558221,0.176487721569598,0.788079038767918
0.230089496654211,0.076696498884737,0.135152541258474,0.101775226728054,0.176487721569598,0.0858947863492635
0.230089496654211,0.230089496654211,0.135152541258474,0.135152541258474,0.176487721569598,0.176487721569598
0.230089496654211,0.536875492193159,0.135152541258474,0.407151155108144,0.176487721569598,0.459471045197259
0.230089496654211,0.383482494423685,0.135152541258474,0.333529011520124,0.176487721569598,0.346692030922966
0.230089496654211,-1.15044748327106,0.135152541258474,-1.31770868403601,0.176487721569598,-1.27106586973965
0.230089496654211,-0.997054485501582,0.135152541258474,-1.00513462865963,0.176487721569598,-0.997380202786693
0.230089496654211,-0.690268489962633,0.135152541258474,-0.604859612860003,0.176487721569598,-0.631443488096774
0.230089496654211,-0.843661487732108,0.135152541258474,-0.762794192558221,0.176487721569598,-0.788079038767918
0.230089496654211,-0.076696498884737,0.135152541258474,-0.101775226728054,0.176487721569598,-0.0858947863492635
0.230089496654211,-0.230089496654211,0.135152541258474,-0.135152541258474,0.176487721569598,-0.176487721569598
0.230089496654211,-0.536875492193159,0.135152541258474,-0.407151155108144,0.176487721569598,-0.459471045197259
0.230089496654211,-0.383482494423685,0.135152541258474,-0.333529011520124,0.176487721569598,-0.346692030922966
0.536875492193159,1.15044748327106,0.407151155108144,1.31770868403601,0.459471045197259,1.27106586973965
0.536875492193159,0.997054485501582,0.407151155108144,1.00513462865963,0.459471045197259,0.997380202786693
0.536875492193159,0.690268489962633,0.407151155108144,0.604859612860003,0.459471045197259,0.631443488096774
0.536875492193159,0.843661487732108,0.407151155108144,0.762794192558221,0.459471045197259,0.788079038767918
0.536875492193159,0.076696498884737,0.407151155108144,0.101775226728054,0.459471045197259,0.0858947863492635
0.536875492193159,0.230089496654211,0.407151155108144,0.135152541258474,0.459471045197259,0.176487721569598
0.536875492193159,0.536875492193159,0.407151155108144,0.407151155108144,0.459471045197259,0.459471045197259
0.536875492193159,0.383482494423685,0.407151155108144,0.333529011520124,0.459471045197259,0.346692030922966
0.536875492193159,-1.15044748327106,0.407151155108144,-1.31770868403601,0.459471045197259,-1.27106586973965
0.536875492193159,-0.997054485501582,0.407151155108144,-1.00513462865963,0.459471045197259,-0.997380202786693
0.536875492193159,-0.690268489962633,0.407151155108144,-0.604859612860003,0.459471045197259,-0.631443488096774
0.536875492193159,-0.843661487732108,0.407151155108144,-0.762794192558221,0.459471045197259,-0.788079038767918
0.536875492193159,-0.076696498884737,0.407151155108144,-0.101775226728054,0.459471045197259,-0.0858947863492635
0.536875492193159,-0.230089496654211,0.407151155108144,-0.135152541258474,0.459471045197259,-0.176487721569598
0.536875492193159,-0.536875492193159,0.407151155108144,-0.407151155108144,0.459471045197259,-0.459471045197259
0.536875492193159,-0.383482494423685,0.407151155108144,-0.333529011520124,0.459471045197259,-0.346692030922966
0.383482494423685,1.15044748327106,0.333529011520124,1.31770868403601,0.346692030922966,1.27106586973965
0.383482494423685,0.997054485501582,0.333529011520124,1.00513462865963,0.346692030922966,0.997380202786693
0.383482494423685,0.690268489962633,0.333529011520124,0.604859612860003,0.346692030922966,0.631443488096774
0.383482494423685,0.843661487732108,0.333529011520124,0.762794192558221,0.346692030922966,0.788079038767918
0.383482494423685,0.076696498884737,0.333529011520124,0.101775226728054,0.346692030922966,0.0858947863492635
0.383482494423685,0.230089496654211,0.333529011520124,0.135152541258474,0.346692030922966,0.176487721569598
0.383482494423685,0.536875492193159,0.333529011520124,0.407151155108144,0.346692030922966,0.459471045197259
0.383482494423685,0.383482494423685,0.333529011520124,0.333529011520124,0.346692030922966,0.346692030922966
0.383482494423685,-1.15044748327106,0.333529011520124,-1.31770868403601,0.346692030922966,-1.27106586973965
0.383482494423685,-0.997054485501582,0.333529011520124,-1.00513462865963,0.346692030922966,-0.997380202786693
0.383482494423685,-0.690268489962633,0.333529011520124,-0.604859612860003,0.346692030922966,-0.631443488096774
0.383482494423685,-0.843661487732108,0.333529011520124,-0.762794192558221,0.346692030922966,-0.788079038767918
0.383482494423685,-0.076696498884737,0.333529011520124,-0.101775226728054,0.346692030922966,-0.0858947863492635
0.383482494423685,-0.230089496654211,0.333529011520124,-0.135152541258474,0.346692030922966,-0.176487721569598
0.383482494423685,-0.536875492193159,0.333529011520124,-0.407151155108144,0.346692030922966,-0.459471045197259
0.383482494423685,-0.383482494423685,0.333529011520124,-0.333529011520124,0.346692030922966,-0.346692030922966


==> data/expresult3x35GBd1D.txt <==
uniLP,uniSNR,uniGMI,linLP,linSNR,linGMI,nlinLP,nlinSNR,nlinGMI
11.91,8.168293,4.954057,11.71,7.299251,4.879748,11.9,8.318131,5.12997
10.65,10.798862,6.372716,10.75,9.360295,6.064676,10.64,11.006845,6.728395
9.51,12.865462,7.59562,9.63,11.432603,7.340407,9.55,12.153965,7.690199
8.46,14.607141,8.701334,8.57,14.045567,8.723167,8.46,14.020529,8.881954
7.45,16.086964,9.682426,7.4,16.236063,10.056418,7.51,15.950089,9.973709
6.51,17.016665,10.331859,6.43,16.626895,10.502446,6.45,16.77813,10.668691
5.39,18.151617,11.042124,5.5,17.803397,11.207191,5.45,18.181436,11.417704
4.43,18.456626,11.337804,4.48,18.1292,11.476583,4.46,18.309384,11.608279
3.30,18.685965,11.511195,3.45,18.194358,11.560896,3.51,18.606516,11.793445
2.42,18.390279,11.334804,2.42,18.062988,11.521667,2.42,18.353863,11.671948
1.59,18.289894,11.267241,1.45,17.836697,11.394777,1.48,18.111257,11.508805
0.52,17.678451,10.8556,0.42,17.204806,11.009766,0.5,17.601525,11.194764
-0.53,17.159216,10.515665,-0.42,16.803904,10.766185,-0.53,17.1039,10.865581
-1.52,16.479762,10.064714,-1.45,16.074623,10.298747,-1.49,16.443117,10.425803
-2.64,15.595894,9.472816,-2.59,15.432616,9.885429,-2.48,15.589057,9.86888
-3.58,14.903457,9.011028,-3.64,14.645832,9.369849,-3.5,14.792552,9.336401
-4.6,14.058028,8.462193,-4.54,13.902192,8.885875,-4.44,14.018491,8.82198
-5.5,13.267315,7.961164,-5.5,13.013913,8.294389,-5.49,13.117747,8.228967
-6.58,12.277901,7.355217,-6.52,12.153343,7.728478,-6.43,12.375019,7.745112
-7.62,11.324868,6.782424,-7.5,11.264571,7.153933,-7.55,11.313869,7.068365
-8.53,10.487641,6.310824,-8.65,10.178194,6.460961,-8.46,10.476001,6.54767
-9.53,9.6043,5.817494,-9.68,9.21,5.86,-9.49,9.459937,5.936159


==> data/modresult3x35GBd1D.txt <==
LaunchPower,uniSNR,uniGMI,linSNR,linGMI,nlinSNR,nlinGMI
-10,8.9463278352964,2.73999491211744,8.89217396019995,2.84275040273893,8.9115984718241,2.81682058297101
-3.78395987959628,14.6124797111868,4.43907861354491,14.4143383912503,4.64416462020873,14.4846528643027,4.60225963006379
-1.32636372365371,16.5428288180055,5.0956046926368,16.231650401089,5.23712114580411,16.3411411005342,5.2220806263573
0.233494568492483,17.5713022105934,5.44242667172586,17.1691276239813,5.53253785175353,17.3096529300238,5.54190739183655
1.37875312561087,18.1657206387258,5.63998912937448,17.6899993105027,5.69129049363085,17.8552716984166,5.71845772507823
2.28415611187831,18.4939747326156,5.74906156988284,17.9594103642919,5.77163676557988,18.1442567697858,5.81068110476667
3.03297879802477,18.6386345691393,5.79716081007128,18.057881963549,5.8006880281016,18.2579429874342,5.84669700059343
3.6714770689106,18.649341815926,5.80072100421518,18.0332167047247,5.79342729004333,18.2448307819832,5.84255098674358
4.22802352334967,18.5601522722388,5.77106473665005,17.9177009984788,5.75928020303409,18.1378476628592,5.8086461148993
4.72128236949813,18.396290156755,5.71658942474752,17.7348775482635,5.70476120005276,17.9611241510094,5.75234713068685
5.16418865372207,18.1771376437891,5.64378068794513,17.5025977967587,5.63467499777931,17.7330333449081,5.67917092233754
5.56607694507927,17.917776802771,5.55765720992892,17.234614815453,5.55273084184361,17.4677732592646,5.59338071749537
5.93390486599949,17.6299436251425,5.46196240283387,16.9415585301482,5.46188007905572,17.1763395623721,5.49832561967006
6.27299734654692,17.3227179067361,5.35937670001414,16.6316198293069,5.36450537691415,16.8672145138631,5.396667670875
6.58752061311271,17.0030681784956,5.25187197789154,16.3110725590969,5.26255516880578,16.5468982419885,5.29055991718932
6.88079575034371,16.6762955937215,5.14108219584456,15.9846868674647,5.15764935819474,16.2203330668202,5.18178966585607
7.15551288330822,16.3463956906544,5.02848738770509,15.6560595198124,5.05113947745421,15.8912446009878,5.07185209070416
7.41388153396915,16.0163500401969,4.91540336537025,15.3278769422454,4.94412934617524,15.5624143693513,4.96193013215897
7.65773869766635,15.688358297165,4.80296909257982,15.0021230816423,4.83746414649667,15.2358956553161,4.85286222775542
7.8886281500053,15.3640206520509,4.69216012755051,14.6802423339632,4.73173625255715,14.9131828184747,4.74517886310077
8.10785971149829,15.0444799185085,4.5837656802132,14.3632663633233,4.62731908414809,14.5953430822732,4.63917815517935
8.31655425667606,14.7305313905019,4.47836881919906,14.05191227433,4.52441806906063,14.2831184944167,4.53502227879692
8.51567839431847,14.4227073401084,4.37635331538547,13.7466583017738,4.4231547005888,13.9770044646574,4.43283396321865
8.70607153879728,14.121341777246,4.27791671679278,13.4478020009899,4.32364915310226,13.6773100755107,4.3327575305903
8.88846729188293,13.8266199635899,4.18307313838988,13.1555048990071,4.22605426685698,13.3842043008708,4.23496584011655
9.06351051223104,13.5386162109693,4.091661834353,12.8698267130317,4.13053635459131,13.0977513772911,4.13962356640439
9.23177107586843,13.2573227061722,4.00339662477096,12.5907515505441,4.03723231476615,12.8179378485873,4.04684530470943
9.39375506879221,12.982671474804,3.91795536227656,12.3182079551521,3.94621885899076,12.5446932283502,3.95668150858189
9.54991396609335,12.7145511035384,3.83506452797392,12.0520842314565,3.8575159597037,12.2779057737427,3.86912890997
9.70065221720504,12.452819458081,3.7545424550754,11.7922401480963,3.77111491870561,12.0174345143253,3.78414364052587
9.84633355827414,12.1973133407598,3.67629966527807,11.5385158608729,3.68700105985207,11.7631184106978,3.70165193412298
9.98728629967539,11.9478558074749,3.60031405594526,11.2907387006212,3.60516089710725,11.5147833118103,3.62156568290044
10.1238077820757,11.7042616929877,3.52659775991436,11.0487283196829,3.52558146976741,11.2722472225562,3.54379781608322
10.256168153169,11.4663417636742,3.45516480895208,10.8123005756596,3.44824790731563,11.035324273346,3.4682707290303
10.3846135856901,11.2339058181375,3.38600536068798,10.5812704431846,3.37314061703373,10.8038276919504,3.39491870503735
10.5093690330511,11.0067649809914,3.31907388043547,10.355454177267,3.30023238166945,10.577572008168,3.32368647352189
10.630640600102,10.7847333779464,3.25429282225823,10.1346709003811,3.22948602433589,10.356374668627,3.25452518993245
10.7486175917716,10.5676293367265,3.19156357956269,9.91874374611936,3.16085292152045,10.140057198308,3.18738742754087
10.863474290724,10.3552762250323,3.13077735692278,9.70750066202954,3.09427256947289,9.92844601416884,3.12222290508322
10.9753715059368,10.1475030112574,3.07182391842135,9.5007749510372,3.02967394006869,9.72137297230448,3.05897565352723
11.0844579267377,9.94414461409765,3.01459781938174,9.29840561297172,2.96697894341293,9.51867571164214,2.99758241803894
11.1908713109087,9.74504209214759,2.95900200757612,9.10023753390269,2.90610708293773,9.32019784296672,2.93797242799922
11.2947395306778,9.55004271298117,2.90494934182201,8.90612156031167,2.84697976864565,9.12578902109482,2.88006902864971
11.3961814965193,9.35899993226201,2.85236290189179,8.71591448684303,2.78952318873618,8.93530492951794,2.82379305091529
11.4953079755029,9.17177330650141,2.8011754563913,8.52947897994573,2.73366950761134,8.74860720024461,2.76906689460684
11.592222318313,8.98822835771234,2.75132795647611,8.34668345471413,2.67935680424895,8.56556328644965,2.71581803927956
11.6870211069039,8.80823640403927,2.7027671984462,8.16740191833647,2.62652837971564,8.38604630155279,2.66398116711944
11.7797947329652,8.63167436720267,2.65544334655353,7.99151379051692,2.57513194907119,8.20993483524262,2.61349878508465
11.8706279158813,8.45842456507436,2.60930811795189,7.81890370886031,2.52511898494142,8.03711275453812,2.56432071179172
11.959600167626,8.288374495735,2.56431407441149,7.64946132535013,2.47644426033317,7.86746899608741,2.51640293207872
12.0467862109832,8.12141661783344,2.52041495904748,7.48308109859717,2.4290655204591,7.70089735442528,2.46970624616962
12.1322563566078,7.95744813087448,2.47756663199637,7.31966208539851,2.38294318808853,7.5372962697554,2.42419500148258
12.216076843693,7.79637075813124,2.43572803858486,7.15910773425812,2.33804003296998,7.37656861792155,2.3798360613664
12.2983101483801,7.63809053415561,2.3948617867319,7.00132568282477,2.29432077847489,7.2186215045278,2.33659805222326
12.3790152635085,7.48251759829718,2.35493418641847,6.84622756066164,2.25175165747858,7.06336606461972,2.29445085027261
12.4582479528423,7.32956599520619,2.31591484852058,6.69372879833947,2.21029995474794,6.910717268912,2.2533652324874
12.5360609825191,7.17915348295899,2.27777606150469,6.5437484435184,2.1699335823053,6.76059373721793,2.21331261986736
12.6125043321266,7.03120134918627,2.24049216290773,6.3962089844299,2.13062073006873,6.61291755948147,2.17426486821741
12.6876253875217,6.88563423538656,2.20403904645928,6.25103618097662,2.09232962144731,6.4676141246174,2.13619409207125
12.7614691172538,6.74237996945803,2.16839384988482,6.10815890351925,2.0550283872606,6.3246119572162,2.09907252796817
12.83407823424,6.60136940636956,2.13353479370877,5.96750897930796,2.01868505505345,6.18384256205903,2.06287244995191
12.9054933441444,6.46253627680948,2.09944110623297,5.82902104643248,1.98326763726691,6.04524027630466,2.02756614599086
12.9757530817545,6.32581704359072,2.06609297109936,5.69263241510428,1.94874429258152,5.90874212915001,1.9931259549506
13.0448942365001,6.19115076554951,2.0334714559771,5.55828293604071,1.91508353082519,5.77428770872337,1.95952435496164
13.1129518681368,6.05847896864703,2.00155840763154,5.4259148756915,1.88225443275637,5.64181903594008,1.92673408827497
13.1799594135032,5.92774552396617,1.97033631942355,5.29547279802911,1.85022686052455,5.51128044503247,1.89472830549302
13.245948785168,5.79889653228723,1.93978818829727,5.1669034526135,1.81897164102704,5.38261847045558,1.86348071273429
13.3109504626924,5.67188021492354,1.90989738031151,5.04015566863758,1.78846071122396,5.25578173986651,1.83296570786889
13.3749935771644,5.54664681050049,1.88064751971231,4.91518025466008,1.75866722067067,5.1307208728764,1.80315849560738
13.4381059895888,5.4231484773672,1.85202240980779,4.79192990373624,1.72956559149546,5.00738838527828,1.77403517525205
13.5003143636638,5.30133920133845,1.82400598722387,4.6703591036638,1.7011315395898,4.88573859846172,1.74557279876915
13.5616442334171,5.18117470847451,1.79658230613466,4.55042405206978,1.6733420629531,4.7657275537339,1.7177494000943
13.6221200661338,5.0626123826183,1.76973554633566,4.43208257607409,1.64617540414865,4.64731293127727,1.69054399897624
13.6817653209614,4.94561118742079,1.74345003831061,4.31529405627599,1.6196109939473,4.53045397348529,1.66393658412001
13.7406025035457,4.83013159259888,1.71771029906806,4.20001935482145,1.59362938272934,4.41511141242921,1.63790808097237
13.7986532170145,4.71613550418213,1.69250107376588,4.08622074732035,1.56821216532522,4.30124740122104,1.61244030937014
13.8559382095983,4.60358619851762,1.66780737943471,3.97386185839452,1.54334190389356,4.18882544904949,1.5875159356606
13.9124774191517,4.49244825981459,1.64361454815124,3.86290760064865,1.51900205231663,4.07781035967772,1.56311842300899
13.9682900148129,4.38268752102279,1.61990826771923,3.7533241168676,1.49517688453715,3.96816817320306,1.53923198261769
14.0233944360212,4.2742710078498,1.59667461835526,3.64507872525447,1.4718514283352,3.85986611089011,1.51584152762972
14.0778084290886,4.16716688573434,1.57390010417236,3.53813986753397,1.44901140528457,3.75287252289928,1.49293263066443
14.1315490815101,4.06134440960299,1.55157167851667,3.43247705975638,1.42664317704575,3.64715683874331,1.47049148528825
14.1846328541756,3.95677387624808,1.52967676250187,3.32806084564618,1.40473369773802,3.54268952031401,1.44850487126383
14.2370756116378,3.85342657917445,1.50820325642233,3.22486275234934,1.38327047187034,3.4394420173308,1.42696012314358
14.2888926505738,3.75127476577172,1.4871395440834,3.12285524844149,1.3622415171723,3.33738672507174,1.40584510163991
14.3400987265687,3.6502915966777,1.4664744904295,3.02201170406759,1.34163533162155,3.23649694425565,1.38514816718798
14.3907080793391,3.55045110720643,1.4461974331406,2.92230635309164,1.32144086398967,3.1367468429526,1.36485815517274
14.4407344565027,3.45172817072273,1.42629816908217,2.82371425714198,1.30164748729452,3.03811142040672,1.34496435239303
14.4901911359956,3.3540984638515,1.40676693661711,2.72621127144501,1.2822449746369,2.94056647266287,1.3254564744504
14.5390909472266,3.25753843341778,1.38759439482825,2.62977401234646,1.26322347699553,2.84408855989524,1.30632464386315
14.5874462910543,3.16202526501943,1.36877160066845,2.5343798264255,1.24457350264674,2.74865497534185,1.28755936880295
14.6352691586638,3.06753685314033,1.35028998496827,2.44000676111278,1.22628589795826,2.65424371575526,1.26915152242712
14.6825711494156,2.97405177271807,1.33214132810935,2.34663353672881,1.20835182937377,2.56083345328489,1.25109232283356
14.729363487733,2.88154925208479,1.314317736032,2.25423951986425,1.19076276646112,2.46840350871155,1.23337331369621
14.7756570390891,2.79000914720535,1.29681161710191,2.16280469802824,1.17351046593629,2.37693382595989,1.21598634565506
14.8214623251512,2.6994119171412,1.27961566022204,2.07230965549567,1.15658695660448,2.28640494781844,1.19892355853535
14.8667895381339,2.60973860067293,1.26272281445271,1.98273555028801,1.13998452517862,2.19679799280178,1.18217736446217
14.9116485544122,2.52097079401847,1.2461262702938,1.89406409222675,1.12369570294614,2.10809463309275,1.16574043192305
14.9560489474373,2.43309062958762,1.2298194426953,1.8062775220016,1.10771325326065,2.0202770735067,1.1496056708133
15,2.3460807557173,1.21379595578885,1.71935859119951,1.09203015983576,1.93332803142316,1.13376621848092


==> data/res256QAM_AWGN.txt <==
SNRlin,SNRnlin,K,MI,GMI
15,14.7260928858198,-0.309918431689614,4.91810158796504,4.86425715586215
15.5,15.2228265720851,-0.313271778278077,5.06864683367254,5.02388844555649
16,15.7160038956049,-0.320251888573603,5.2182225266361,5.18044388273991
16.5,16.2058613375631,-0.330567873757255,5.36767534139083,5.33374314203104
17,16.6949785382977,-0.34155667093117,5.51798430953125,5.4851992815572
17.5,17.1852422199719,-0.351318051199153,5.66686623582393,5.63541619671523
18,17.6735870760621,-0.362917189919236,5.81518187482324,5.78363228709137
18.5,18.1507216075311,-0.385403254655064,5.96665726412357,5.9326275434107
19,18.6311687529406,-0.404351960788761,6.11662001943316,6.08567362250445
19.5,19.1173485468126,-0.417591604544861,6.26414515357151,6.23837278779654
20,19.5999093911348,-0.434118805437889,6.40983171101362,6.38957985657268


==> data/res256QAM_nlin.txt <==
SNRlin,SNRnlin,K,MI,GMI
14.6226245638851,15,-0.412552133735307,5.01449316833612,4.96890937809211
15.1295886102607,15.5,-0.405872131862622,5.16703281990422,5.12631531266954
15.6296237428147,16,-0.405838350737551,5.31873865451218,5.28212015023454
16.1255952805696,16.5,-0.409706514269532,5.47051571641221,5.43634336107025
16.6201290995419,17,-0.414938005001444,5.62159622046705,5.58935901394416
17.1079310197425,17.5,-0.426541379455286,5.77427061054587,5.74116732834373
17.5841587898072,18,-0.448875600399361,5.93077034476561,5.89645518487557
18.074347987834,18.5,-0.457986555203861,6.083718599247,6.05373571664575
18.5616871173902,19,-0.469653381973391,6.23520270217562,6.21065029802183
19.0483251543169,19.5,-0.481856088998658,6.3843431246595,6.36690826778906
19.5396135769373,20,-0.489751428296855,6.53146830153166,6.52059746604969


==> data/res256QAM_uni.txt <==
SNRlin,SNRnlin,K,MI,GMI
15.5935484504874,15,-0.604705882352939,4.90755662148833,4.7705197974364
16.0935484504874,15.5,-0.604705882352939,5.05854331483144,4.94187414056701
16.5935484504874,16,-0.604705882352939,5.21022731021798,5.11290036127208
17.0935484504874,16.5,-0.604705882352939,5.36255092491917,5.28239127584676
17.5935484504874,17,-0.604705882352939,5.51545495311407,5.4498398711055
18.0935484504874,17.5,-0.604705882352939,5.66887714006624,5.61602316236578
18.5935484504874,18,-0.604705882352939,5.82274144676249,5.78216923865629
19.0935484504874,18.5,-0.604705882352939,5.97693288110525,5.94820017900856
19.5935484504874,19,-0.604705882352939,6.13126517178296,6.11267909353878
20.0935484504874,19.5,-0.604705882352939,6.28546103604672,6.27425282134716
20.5935484504874,20,-0.604705882352939,6.43915149123976,6.43251707781311

